Bernstein Bounds for Caustics

Systematically simulating specular light transport requires an exhaustive search for primitive tuples containing admissible paths. Given the extreme inefficiency of enumerating all combinations, we propose to significantly reduce the search domain by sampling such tuples. The challenge is to design proper sampling probabilities that keep the noise level controllable. Our key insight is that by bounding the range of irradiance contributed by each primitive tuple at a given position, we can sample a subset of primitive tuples with potentially high contributions. Although low-contribution tuples are assigned a negligible probability, the overall variance remains low. Therefore, we derive vertex position and irradiance bounds for each primitive tuple, introducing a bounding property of rational functions on the Bernstein basis. When formulating position and irradiance expressions into rational functions, we handle non-rational components through remainder variables to maintain validity. Finally, we carefully design the sampling probabilities by optimizing the upper bound of the variance, expressed only using the position and irradiance bound. The proposed primitive sampling is intrinsically unbiased. It can be seamlessly combined with various unbiased and biased root-finding techniques within a local primitive domain. Extensive evaluations show that our method enables fast and reliable rendering of complex caustic effects.

==> psheader.txt <==
%!
/N{def}def/B{bind def}N/S{exch}N/X{SN}B
/uscale 1 N
/chp 10 string N
/acp {currentpoint transform} B /rcp {chp cvs print} B
/Cpos{/ishr X uscale mul /hbox X  uscale mul /dbox X  uscale mul /wbox X 
acp /ycpt X ishr{wbox neg add}{dbox neg hbox add /hbox X 0 /dbox X }ifelse /xcpt X
(x1=) print xcpt  rcp ( y1=) print ycpt hbox add rcp
( x2=) print xcpt wbox add rcp ( y2=) print ycpt dbox add rcp =
} B


